A Unified Tagging Solution: Bidirectional LSTM Recurrent Neural Network with Word Embedding

Bidirectional Long Short-Term Memory Recurrent Neural Network (BLSTM-RNN) has been shown to be very effective for modeling and predicting sequential data, e.g. speech utterances or handwritten documents. In this study, we propose to use BLSTM-RNN for a unified tagging solution that can be applied to various tagging tasks including part-of-speech tagging, chunking and named entity recognition. Instead of exploiting specific features carefully optimized for each task, our solution only uses one set of task-independent features and internal representations learnt from unlabeled text for all tasks.Requiring no task specific knowledge or sophisticated feature engineering, our approach gets nearly state-of-the-art performance in all these three tagging tasks.

==> pic/deeplayercmp/data.txt <==
type	B	BB
# ======================
POS	96.61	96.63
CHUNK	91.91	91.76
NER	82.52	82.66

==> pic/hiddenlayerplot/data1.txt <==
10	95.87
20	96.42
50	96.52
100	96.61
200	96.61
300	96.68
400	96.64
500	96.69


==> pic/hiddenlayerplot/data2.txt <==
10	77.85
20	81.37
50	82.15
100	82.52
200	83.30
300	83.52
400	83.30
500	82.87


==> pic/hiddenlayerplot/data3.txt <==
10	88.77
20	90.81
50	91.63
100	91.71
200	91.85
300	92.11
400	91.51
500	91.44

